Iron Rain: measuring the occurrence rate and origin of small iron meteoroids at Earth

We report results of a four-year survey using Electron Multiplied Charged Coupled Device (EMCCD) cameras recording 34761 two-station video meteor events complete to a limiting magnitude of +6. The survey goal was to characterize probable iron meteoroids. Using only physical properties of the meteor trajectories including early peaking light curves, short luminous trajectories, and high energies accumulated per area at beginning, we identified 1068 iron meteors. Our iron candidates are most abundant at slow speeds < 15 km/s, where they make up approximately 20% of the mm-sized meteoroid population. They are overwhelmingly on asteroidal orbits, and have particularly low orbital eccentricities and smaller semi-major axes when compared to non-irons between 10-20 km/s. Our iron population appears to be more numerous at fainter magnitudes, comprising 15% of slow (10-15 km/s) meteors with peak brightness of +3 with the fraction rising to 25% at +6 to +7, our survey limit. The iron orbits are most consistent with an asteroidal source and are in highly evolved orbits, suggesting long collisional lifetimes (107 years). Metal-rich chondrules (nodules) found in abundance in EL Chondrites are one possible source for this population. We also propose a possible technique using R-band colours to more robustly identify fainter iron meteors with very high confidence.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
